WaveHoltz: Iterative Solution of the Helmholtz Equation via the Wave Equation

A new idea for iterative solution of the Helmholtz equation is presented. We show that the iteration which we denote WaveHoltz and which filters the solution to the wave equation with harmonic data evolved over one period, corresponds to a coercive operator or a positive definite matrix in the discretized case.

==> newrefs.txt <==
weil:11

H. Weyl. 
Über die Asymptotische Verteilung der Eigenwerte. 
Nachr. Konigl. Ges. Wiss. 
Göttingen, 
110-–117, 1911

(See https://arxiv.org/pdf/1608.03963.pdf )

ladyzhenskaya:57

O.~A. Ladyzhenskaya
On the limiting-amplitude principle 
Uspekhi Mat. Nauk
12(3):161--164, 1957

vainberg:75

B.~R. Vainberg
On short-wave asymptotic behaviour of solutions to steady-state
problems and the asymptotic behaviour as $t\to\infty$ of solutions of
time-dependent problems
Uspekhi Mat. Nauk
30(2):1--58, 1975

----- not used -----

@article{GARDING1953,
author = {L. G{\aa}rding},
journal = {Mathematica Scandinavica},
keywords = {partial differential equations},
pages = {237-255},
title = {On the asymptotic distribution of the eigenvalues and eigenfunctions of elliptic differential operators},
url = {http://eudml.org/doc/165504},
volume = {1},
year = {1953},
}

